On the Blind Spots of Model-Based Evaluation Metrics for Text Generation

In this work, we explore a useful but often neglected methodology for robustness analysis of text generation evaluation metrics: stress tests with synthetic data. Basically, we design and synthesize a wide range of potential errors and check whether they result in a commensurate drop in the metric scores. We examine a range of recently proposed evaluation metrics based on pretrained language models, for the tasks of open-ended generation, translation, and summarization. Our experiments reveal interesting insensitivities, biases, or even loopholes in existing metrics. For example, we find that BERTScore is confused by truncation errors in summarization, and MAUVE (built on top of GPT-2) is insensitive to errors at the beginning or middle of generations. Further, we investigate the reasons behind these blind spots and suggest practical workarounds for a more reliable evaluation of text generation. We have released our code and data at https://github.com/cloudygoose/blindspot_nlg.

==> draft_saves/copysrc.txt <==
\section{The Copy-Source Test}
\label{app:copysource}

\tx{TD: moved here to save space}
A number of metrics are based on the similarity between the hypothesis and the reference or source. 
% Due to the nature of summarization or translation, 
Therefore, for tasks like summarization and translation, one could try to fool the metric by submitting a direct copy of the source text. 
% one could try to fool the metric by submitting a direct copy of the source text. 
We term it the copy-source test.

% The results are shown in Table \ref{tab:res_copysource}. For COMET-QE, BERTScore-r, and BARTScore-cnn-faithful (The case for BARTScore-para is similar, which is deferred to Table \ref{tab:res_completecopysource}, Appendix \ref{app:copysrc}), the copy-source trick gets a score higher than gold hypothesis by a large margin. We give some intuition for this result below. 

\begin{table}[h]
\small
\centering
\begin{tabular}{ccc}
\toprule
\textbf{Metric (task)} & \textbf{Gold} & \textbf{Copy-src} \\ \midrule
COMET-QE (wmt) & 0.114 & \textcolor{red}{0.126} \\ 
COMET-QE (ted-mt) & 0.062 & \textcolor{red}{0.073} \\ \midrule
BARTSc-cnn-faithful (sum) & -1.376 & \textcolor{red}{-0.368} \\ 
BARTSc-cnn-faithful-noavg (sum) & -82.95 & -166.25 \\ \midrule
BERTScore-r (sum) & 0.266 & \textcolor{red}{0.332} \\
BERTScore-f (sum) & 0.223 & 0.065 \\ \midrule
UniEval-overall (sum) & 0.864 & \textcolor{red}{0.920} \\
% ROUGE-L & 0.286 & 0.173 \\
\bottomrule
\end{tabular}
\caption{\label{tab:res_copysource}Results of the copy-source trick. This simple trick could fool the metric and get scores higher than gold hypotheses. Some auxiliary results are in Table \ref{tab:res_completecopysource} (Appendix \ref{app:copysrc}).}
\end{table}

As reported in \Tref{tab:res_copysource}, for both translation and summarization datasets, we find that COMET-QE, BERTScore-r, BARTScore-cnn-faithful, and UniEval-overall not just fail to account for this simple trick but in fact obtain higher scores than gold hypotheses.
%(The case for other variants of BARTScore is similar, which is deferred to Table \ref{tab:res_completecopysource}, Appendix \ref{app:copysrc}). 
We discuss intuitions behind these results in Appendix \ref{app:copysrc}.


\paragraph{Implication} The copy-source trick could be used to manipulate scores in a contest. Straightforward solutions can counter this trick. For example, contest organizers can implement checks for similarity between submitted hypotheses and the source text and reject the matches. For summarization, it would be useful to check whether the length of the hypothesis is within the expected range. 
%log-probability-based metrics
% The organizer could write a script to check the similarity between the submitted hypothesis and the source text. 
%For translation, a language ID check is helpful. 

\section{Auxiliary Results and Discussion for the Copy-Source Test}
\label{app:copysrc}

\tx{TD: merge}
In Table \ref{tab:res_completecopysource} we show auxiliary results of the copy-source trick. In addition to the discussion in Section \ref{sec:copysource}, the recall and f-measure variants of BARTScore also fail this test.

For COMET or UniEval-fluency, the scores from the copied source are very close to the gold hypothesis (marked in orange), which is also undesirable. 

We attribute these behaviors to some of the metrics' design choices. 
%Note that the BartScore-cnn variant used for summarization is also reference-free. Their reference-based variants, however, are not fooled by this trick. 
(1) COMET-QE relies on a cross-lingual RoBERTa encoder, but it does not check the language ID of the hypothesis. 
(2) BARTScore, computed as a length-averaged log-likelihood, fails to account for the length of the hypothesis, which in this case is the entire source article.
%(and much longer than the desired summary)
% For summarization, the copied source text is much longer than a normal summary. However, due to the definition of BARTScore, the log-probabilities are averaged, instead of summed up. 
% We find that if we delete the average operation (BARTS-cnn-noavg), the copied source gets lower score. 
While removing the average operation is a natural remedy and indeed leads to a lower score for the noised hypothesis (shown by BARTS-cnn-noavg in the table), it is not ideal as it would also favor overly short summaries. 
% However, this is not a good solution, as it would also favor overly short hypothesis. 
(3) BERTScore-r's behavior on summarization, on the other hand, is not surprising since it is recall-oriented, and is alleviated by using the f-measure.
% that the copied source gets high score for BertScore-recall, and it 
%The Bart model for BartScore-cnn is finetuned on the CNNDM data, 
(4) The take on UniEval is more nuanced. Strictly speaking, the copied source does not degrade the four aspects UniEval reports. However, they lead to a misleadingly high overall score. 

\begin{table}[h]
\small
\centering
\begin{tabular}{@{}lcc@{}}
\toprule
\textbf{Metric (task)} & \textbf{GOLD} & \textbf{Copy-source} \\ \midrule
%BartS-cnn-f(wmt)         & -2.168 & -4.879  \\
%BartS-para-f(wmt)        & -1.868 & -4.626  \\
COMET(wmt)             & 0.531  & -0.079  \\
COMET-QE(wmt)          & 0.114  & \textcolor{red}{0.126}   \\
COMET-QE (ted-mt) & 0.062 & \textcolor{red}{0.073} \\ \midrule
%PRISM-QE(wmt)          & -1.317 & -2.335  \\
%PRISM(wmt)             & -1.573 & -2.401  \\
%MoverS(wmt)            & 0.592  & -0.111  \\
%BertS(wmt)             & 0.686  & 0.0118  \\
%Bleurt(wmt)            & 0.716  & 0.484   \\
%BLEU(wmt)              & 27.947 & 5.593   \\
BertSc-r(sum) & 0.266 & \textcolor{red}{0.332} \\
BertSc-p(sum) & 0.181 & -0.177 \\
BertSc-f(sum)             & 0.223  & 0.065   \\ \hline
%MoverS(sum)            & 0.062  & 0.002   \\
BartSc-cnn-p(sum) & -2.718 & -3.022 \\
BartSc-cnn-r(sum) & -3.249 & \textcolor{red}{-2.834} \\
BartSc-cnn-f(sum) & -2.984 & \textcolor{red}{-2.928} \\
BartSc-cnn-faithful(sum)        & -1.376 & \textcolor{red}{-0.368}  \\
BartSc-cnn-failthful-noavg(sum) & -82.95 & -166.25 \\
BartSc-para-p(sum)       & -4.023 & -4.218  \\
BartSc-para-r(sum)       & -3.751 & \textcolor{red}{-2.948} \\
BartSc-para-f(sum) & -3.887 & \textcolor{red}{-3.583} \\
BartSc-para-faithful(sum) & -2.109 & \textcolor{red}{-0.874} \\ \midrule
COMET(sum)             & -0.575 & \textcolor{orange}{-0.584}  \\ 
COMET-QE(sum)           & 0.059  & 0.048   \\  \midrule
%Rouge2(sum)            & 0.171  & 0.126   \\
%RougeL(sum)            & 0.286  & 0.173  \\
UniEval-coherence (sum) & 0.897 & 0.949 \\
UniEval-consistency (sum) & 0.859 & 0.946 \\
UniEval-fluency (sum) & 0.919 & 0.915 \\
UniEval-relevance (sum) & 0.781 & 0.869 \\
UniEval-overall (sum) & 0.864 & \textcolor{red}{0.920} \\
\bottomrule
\end{tabular}
\caption{\label{tab:res_completecopysource}Auxiliary results of the copy-source test. In addition to the discussion in Section \ref{sec:copysource}, for COMET the scores from the copied source are very close to the gold hypothesis (marked in orange), which is undesirable.}
\end{table}

==> draft_saves/repetiton.txt <==
\begin{table}[h]
\small
\addtolength{\tabcolsep}{-0.8pt}
\begin{tabular}{@{}ccccc@{}}
\toprule
\multirow{2.5}{*}{\textbf{Metric (task)}} & \multirow{2.5}{*}{\textbf{Gold}} & \multicolumn{3}{c}{\textbf{Repetition}} \\ \cmidrule(lr){3-5}
 &  & {Rep-10} & {Rep-20} & {Rep-30} \\ \midrule
% BartS-cnn (sum) & -1.376 & \begin{tabular}[c]{@{}l@{}}-1.486\\ (-8\%)\end{tabular} & \begin{tabular}[c]{@{}l@{}}-1.224\\ (\textcolor{red}{+11\%})\end{tabular} & \begin{tabular}[c]{@{}l@{}}-1.091\\ (\textcolor{red}{+21\%})\end{tabular} \\ \midrule
% BartS-cnn (wmt) & -2.168 & \begin{tabular}[c]{@{}l@{}}-1.889\\ (\textcolor{red}{+13\%})\end{tabular} & \begin{tabular}[c]{@{}l@{}}-1.721\\ (\textcolor{red}{+21\%})\end{tabular} & \begin{tabular}[c]{@{}l@{}}-1.652\\ (\textcolor{red}{+24\%})\end{tabular} \\ \midrule
BARTSc-cnn (sum) & -1.376 & -1.486 & \textcolor{red}{-1.224} & \textcolor{red}{-1.091} \\ \midrule
%for sum, BARTS-cnn we only tested the faithful variant
BARTSc-cnn (wmt) & -2.168 & \textcolor{red}{-1.889} & \textcolor{red}{-1.721} & \textcolor{red}{-1.652} \\ \midrule
GPT-PPL (wiki) & -21.81 & \textcolor{red}{-15.48} & \textcolor{red}{-10.70} & \textcolor{red}{-8.080} \\ 
MLM-PPL (wiki) & -2.635 & \textcolor{red}{-2.241} & \textcolor{red}{-2.019} & \textcolor{red}{-1.867} \\ \midrule
n-rep-4gram (wiki) & -0.007 & -0.165 & -0.287 & -0.378 \\ 
\bottomrule
\end{tabular}
\caption{Results for the repetition test. BARTScore-cnn, GPT-PPL, and MLM-PPL give higher scores for repetitive text. Negated rep-4gram \citep{Welleck2020Neural}, which measures the diversity, is also reported.} 
\label{tab:res_rep}
\end{table}
